Fast and Scalable Gene Embedding Search: A Comparative Study of FAISS and ScaNN

The exponential growth of DNA sequencing data has outpaced traditional heuristic-based methods, which struggle to scale effectively. Efficient computational approaches are urgently needed to support large-scale similarity search, a foundational task in bioinformatics for detecting homology, functional similarity, and novelty among genomic and proteomic sequences. Although tools like BLAST have been widely used and remain effective in many scenarios, they suffer from limitations such as high computational cost and poor performance on divergent sequences. In this work, we explore embedding-based similarity search methods that learn latent representations capturing deeper structural and functional patterns beyond raw sequence alignment. We systematically evaluate two state-of-the-art vector search libraries, FAISS and ScaNN, on biologically meaningful gene embeddings. Unlike prior studies, our analysis focuses on bioinformatics-specific embeddings and benchmarks their utility for detecting novel sequences, including those from uncharacterized taxa or genes lacking known homologs. Our results highlight both computational advantages (in memory and runtime efficiency) and improved retrieval quality, offering a promising alternative to traditional alignment-heavy tools.

==> Scann_Params.txt <==
ScaNN

Initializes a ScaNN builder with a given dataset that has been normalized.

builder (instantiater) - It initializes the construction process by setting up the basic parameters required for nearest neighbor search, including the dataset to search against, the number of neighbors to return for each query, and the similarity metric to use
    dataset (parameter): Description: This parameter specifies the dataset on which the search index will be built. It's usually a matrix or a list of vectors.

    num_neighbors (parameter): Determines the number of nearest neighbors to find for each query. It sets a default value that can often be overridden during actual queries.

    distance_measure (parameter): Selects the metric used to compute distances or similarities between data points. Common values include "squared_l2" or "dot_product"




tree(num_leaves, num_leaves_to_search, training_sample_size,max_partition_size,min_partition_size,tree_search_attempts,balanced_partitioning,partitioning_algorithm)

tree (method) - The tree structure enables partitioning of the data space into smaller, manageable regions, which significantly speeds up the search for nearest neighbors by reducing the search space.
    num_leaves (parameter) : int - Setting the number of leaves controls the granularity of the partitioning or the decision rules in the tree. More leaves allow for a finer division of the data space, potentially capturing more complex patterns in the data.
    num_leaves_to_search (parameter) : int -  limit the search to a manageable subset of leaves, aiming to balance between search comprehensiveness and computational efficiency. The idea is to explore the most promising leaf nodes while avoiding exhaustive search across all leaf nodes, which can be prohibitively expensive in large datasets or complex trees.
    training_sample_size (parameter) : int - Training on a subset can significantly reduce the time and resources required for training, making the process more manageable, especially with very large datasets. It can also help in avoiding overfitting by not exposing the model to the entire dataset at once.
    max_partition_size (parameter) : int -  Smaller partitions can improve search accuracy by creating a finer-grained tree, but may result in higher memory usage and potentially longer search times due to a deeper tree structure.
    min_partition_size (parameter): Prevents the tree from creating overly small partitions, which can help maintain search efficiency by avoiding an excessively deep tree.

    qunatize_centroids (parameter) : bool - When set to True, this parameter enables the quantization of centroids, which means representing them with fewer bits than the original data points. This can lead to significant reductions in memory usage and potentially faster computation, as operations on quantized centroids are less resource-intensive. However, quantizing centroids can also introduce additional approximation error, which may slightly reduce the accuracy of the search results.

    training_iterations (parameter) : int -  Higher training_iterations values can lead to more accurate data partitioning, as the algorithm has more opportunities to adjust centroids or data structures, potentially improving nearest neighbor search accuracy and efficiency. However, increasing this parameter also raises computational costs and prolongs the index-building phase

    
    
    rand_init (parameter) : bool - Setting rand_init to True can lead to diverse starting conditions for the partitioning process, potentially avoiding local minima and improving the coverage of the dataset
    
    spherical (parameter) : bool - Using a spherical partitioning strategy typically leads to the formation of uniform, spherical clusters, simplifying distance calculations and potentially improving search efficiency due to predictable cluster shapes. 
    

score_ah (method)- "Score Asymmetric Hashing." Asymmetric Hashing is a technique used to efficiently approximate the similarity or distance between vectors in high-dimensional spaces. Plays a critical role in the performance of the ScaNN searcher by defining how data points are compared during the search process, balancing between computational efficiency and search accuracy.


    num_hash_functions (parameter) :Determines the number of hash functions used to generate hash codes for the dataset vectors. This parameter controls the granularity of the hashing process.

    anisotropic_quantization_threshold (parameter) : Sets a threshold to decide when to apply anisotropic quantization, a technique that adjusts the quantization process based on the distribution of the data.

    feature_dimension (parameter): Specifies the dimensionality of the feature vectors to be considered during the hashing process. This can be relevant in scenarios where dimensionality reduction is applied before hashing.

    lookup_type (parameter): Determines the method used to calculate the similarity or distance between the query vector and the dataset vectors in the hash-coded space.

    hash_code_bytes (parameter) : Defines the size, in bytes, of the hash codes used to represent each vector. This parameter essentially controls the compression level of the dataset vectors.

ScaNN.search_batched (queries,sort_results) (method)

    queries (parameter): The collection of query vectors for which nearest neighbors are being searched. This is usually a 2D array or a similar data structure where each row represents a distinct query vector.

    sort_results (parameter): A boolean flag indicating whether to return the nearest neighbors sorted by distance.




==> Scann_params.csv <==
,Dimensions Per Block,Number Leaves Searched,Number of leaves,Training_Iterations,Random Initialization,Distance_Measure,Homogenity,Completeness,F1 Score,Quantization_Threshold,Query_Time,Build_Time,Accuracy,Build Memory,Predidction Memory,Specificity,Sensitivity,MCC
0,3,59,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,42.34319877624512,259.7524118423462,0.1465347923681257,646.9415121078491,55.79777526855469,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,59,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,40.45798897743225,262.84626173973083,0.11805555555555555,646.9415702819824,55.797821044921875,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,59,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,45.87605309486389,260.96293330192566,0.11805555555555555,646.9415092468262,55.79777526855469,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,59,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,42.3955454826355,264.71921157836914,0.1465347923681257,646.9415121078491,55.79777526855469,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,59,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,42.479605197906494,264.6318414211273,0.1465347923681257,646.9415121078491,55.79777526855469,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,3,59,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,46.88528299331665,260.5951931476593,0.11805555555555555,646.9415702819824,55.79777526855469,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,119,10,1,dot_product,0.07146923619224269,0.07570938859607669,0.08792732320366373,0.0,66.6103446483612,250.68417239189148,0.08733164983164983,646.9415092468262,55.79777526855469,0.9842057774514812,0.08733164983164983,0.06840128508793482
0,1,59,119,10,0,dot_product,0.09171289961851198,0.09594749426025848,0.124481040180875,0.0,55.64888620376587,262.99872159957886,0.12107182940516274,646.9415731430054,55.79777526855469,0.9847859865602234,0.12107182940516274,0.10273146386607768
0,3,59,119,10,0,dot_product,0.09171289961851198,0.09594749426025848,0.124481040180875,0.0,57.63204646110535,262.67711639404297,0.12107182940516274,646.9415121078491,55.79777526855469,0.9847859865602234,0.12107182940516274,0.10273146386607768
0,2,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,69.01915240287781,253.95321536064148,0.11805555555555555,646.9415102005005,55.79777526855469,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,58.75719714164734,263.8466444015503,0.1465347923681257,646.9415130615234,55.79777526855469,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,63.66589951515198,261.07982325553894,0.11805555555555555,646.9415712356567,55.797821044921875,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,59.21608281135559,265.4251277446747,0.11805555555555555,646.9415712356567,55.79777526855469,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,119,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,64.10811305046082,260.23433089256287,0.1465347923681257,646.9415130615234,55.79777526855469,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,59.932626724243164,264.1914384365082,0.11805555555555555,646.9415102005005,55.79777526855469,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,119,119,10,1,dot_product,0.07146923619224269,0.07570938859607669,0.08792732320366373,0.0,99.72880339622498,234.4250476360321,0.08733164983164983,646.9415102005005,55.79777526855469,0.9842057774514812,0.08733164983164983,0.06840128508793482
0,1,119,119,10,1,dot_product,0.07146923619224269,0.07570938859607669,0.08792732320366373,0.0,89.80124926567078,245.10510420799255,0.08733164983164983,646.9415102005005,55.79777526855469,0.9842057774514812,0.08733164983164983,0.06840128508793482
0,2,59,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,47.123268127441406,255.91504073143005,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,42.04613423347473,260.15137362480164,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,41.40270972251892,261.64242243766785,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,49.58412575721741,255.11724829673767,0.11805555555555555,646.9415702819824,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,59,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,44.579012870788574,261.09695649147034,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,3,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,45.87507224082947,258.60380935668945,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,42.865309715270996,266.0594902038574,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,119,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,63.59584999084473,256.0328617095947,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,62.889116048812866,257.7594027519226,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,3,119,238,10,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,64.5749077796936,256.07461309432983,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,64.2897834777832,257.50966119766235,0.11805555555555555,646.9415712356567,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,66.08323550224304,254.47155666351318,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,2,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,63.29536175727844,257.8187098503113,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,10,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,63.5269615650177,259.552583694458,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,59.15984654426575,263.10142493247986,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,119,20,1,dot_product,0.08043605119606573,0.0841997099365068,0.1047867167920023,0.0,75.22557592391968,256.6977310180664,0.10227272727272728,646.9415102005005,55.79780578613281,0.9844590182453096,0.10227272727272728,0.08337277183855316
0,2,119,119,20,1,dot_product,0.08043605119606573,0.0841997099365068,0.1047867167920023,0.0,73.63430118560791,259.0109438896179,0.10227272727272728,646.9415102005005,55.79780578613281,0.9844590182453096,0.10227272727272728,0.08337277183855316
0,3,59,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,45.63174891471863,254.62971878051758,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,3,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,41.615389585494995,262.1511609554291,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,43.69823741912842,260.8369197845459,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,43.79502463340759,262.1150827407837,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,59,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,47.25282001495361,258.59852504730225,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,59,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,41.61380100250244,264.54884910583496,0.11805555555555555,646.9415092468262,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,59,119,20,0,dot_product,0.0832857270915492,0.08690084273219227,0.11166621195263424,0.0,54.11680364608765,260.3358426094055,0.10886644219977554,646.9415121078491,55.79780578613281,0.9845737766697903,0.10886644219977554,0.09017414432423589
0,2,59,119,20,0,dot_product,0.0832857270915492,0.08690084273219227,0.11166621195263424,0.0,56.49975395202637,261.00426864624023,0.10886644219977554,646.9415121078491,55.79780578613281,0.9845737766697903,0.10886644219977554,0.09017414432423589
0,2,59,119,20,1,dot_product,0.080426337655453,0.08418969967004168,0.10478500233020603,0.0,59.16042184829712,260.65646862983704,0.10227272727272728,646.9415092468262,55.79780578613281,0.9844590158813536,0.10227272727272728,0.08337265319565762
0,2,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,72.01298379898071,248.9264965057373,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,63.23857665061951,258.92868518829346,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,64.88610792160034,256.90635800361633,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,3,119,238,20,1,dot_product,0.08884381268091515,0.09254644608825992,0.12093608395033759,0.0,62.38424611091614,259.89583015441895,0.11805555555555555,646.9415102005005,55.79780578613281,0.984735652872603,0.11805555555555555,0.09971610657469236
0,1,119,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,64.10805034637451,259.36252760887146,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,62.215638399124146,260.68271589279175,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,119,119,20,1,dot_product,0.08043605119606573,0.0841997099365068,0.1047867167920023,0.0,79.62122821807861,252.5811414718628,0.10227272727272728,646.9415102005005,55.79780578613281,0.9844590182453096,0.10227272727272728,0.08337277183855316
0,3,119,119,20,0,dot_product,0.08331311278556501,0.08692808315264273,0.11166664493151514,0.0,78.8621277809143,253.7322325706482,0.10886644219977554,646.9415130615234,55.79780578613281,0.9845737765913464,0.10886644219977554,0.09017415572803128
0,3,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,50.44498252868652,258.3132746219635,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,3,59,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,46.13886523246765,266.5517303943634,0.1156705948372615,646.9415702819824,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,45.352505922317505,268.61131596565247,0.1465347923681257,646.9415121078491,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,42.61737608909607,270.31641387939453,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,1,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,40.038817167282104,273.54506850242615,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,1,59,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,43.22656798362732,272.3413920402527,0.1156705948372615,646.9415702819824,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,119,10,0,dot_product,0.09204498247212822,0.09619792423465544,0.12496770404703963,0.3,54.06731128692627,272.5398893356323,0.12205387205387205,646.9415121078491,55.79780578613281,0.984803431745884,0.12205387205387205,0.1037682294829429
0,2,119,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,58.62941861152649,269.4423243999481,0.1156705948372615,646.9415712356567,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,119,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,63.78362989425659,264.73255491256714,0.1156705948372615,646.9415712356567,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,119,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,61.4035484790802,268.1971137523651,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,2,119,238,20,0,dot_product,0.10723442435338355,0.11125973055827203,0.14957120479882702,0.0,73.30815505981445,257.8288621902466,0.1465347923681257,646.9415130615234,55.79780578613281,0.9852268452130021,0.1465347923681257,0.12881178522711176
0,1,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,60.218587160110474,270.22901129722595,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,1,119,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,59.5913519859314,272.0689227581024,0.1156705948372615,646.9415712356567,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,60.05975365638733,271.5201647281647,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,3,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,61.66789889335632,270.0364692211151,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,2,119,119,10,0,dot_product,0.09214447245538696,0.09629643794610278,0.12490278096750751,0.3,72.03834819793701,271.4399676322937,0.12198372615039282,646.9415130615234,55.79780578613281,0.9848022405556366,0.12198372615039282,0.10369725219809489
0,3,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,47.411696672439575,282.6321620941162,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,1,59,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,49.68190407752991,282.4171631336212,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,59,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,42.812748193740845,290.60085916519165,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,45.262402296066284,288.25917744636536,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,48.01148271560669,287.14385771751404,0.1534090909090909,646.9415731430054,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,1,59,238,10,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,45.08817505836487,293.4187548160553,0.1534090909090909,646.9415731430054,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,3,59,119,20,1,dot_product,0.08141993579075495,0.08513209997734289,0.1067561755516217,0.3,65.52967691421509,278.5953834056854,0.10507856341189674,646.9415092468262,55.79780578613281,0.984509476569534,0.10507856341189674,0.0863273065219771
0,2,59,119,10,0,dot_product,0.09204498247212822,0.09619792423465544,0.12496770404703963,0.3,58.73580312728882,288.5673861503601,0.12205387205387205,646.9415121078491,55.79780578613281,0.984803431745884,0.12205387205387205,0.1037682294829429
0,3,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,67.05441617965698,282.83947682380676,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,1,119,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,68.90613675117493,282.0048499107361,0.1156705948372615,646.9415712356567,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,1,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,64.45118451118469,288.26321387290955,0.1534090909090909,646.9415740966797,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,1,119,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,62.02140998840332,292.1845796108246,0.1156705948372615,646.9415102005005,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,119,238,10,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,65.82344818115234,288.5261583328247,0.1156705948372615,646.9415102005005,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,119,238,10,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,63.143227338790894,291.0003983974457,0.1534090909090909,646.9415740966797,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,3,119,119,20,1,dot_product,0.08135757426035278,0.08506722561240371,0.10673818658226372,0.3,76.0162410736084,287.0953722000122,0.10507856341189674,646.9415102005005,55.79780578613281,0.9845094620560229,0.10507856341189674,0.08632648765324272
0,2,119,119,20,1,dot_product,0.08141012958537991,0.08512330972112457,0.10675884732855279,0.3,83.1122670173645,281.06905007362366,0.10507856341189674,646.9415102005005,55.79780578613281,0.9845094590178931,0.10507856341189674,0.08632639781851732
0,3,119,119,10,0,dot_product,0.09214447245538696,0.09629643794610278,0.12490278096750751,0.3,76.67133665084839,289.3174738883972,0.12198372615039282,646.9415130615234,55.79780578613281,0.9848022405556366,0.12198372615039282,0.10369725219809489
0,3,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,44.671350955963135,284.0331950187683,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,1,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,41.269749879837036,289.22813057899475,0.1156705948372615,646.9415702819824,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,1,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,45.75676894187927,284.65578508377075,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,46.87744879722595,285.7326102256775,0.1156705948372615,646.9415702819824,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,45.55959701538086,285.599280834198,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,59,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,43.532811880111694,287.98918557167053,0.1156705948372615,646.9415092468262,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,59,238,20,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,44.72971057891846,288.1903786659241,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,1,59,238,20,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,45.41708564758301,288.7960698604584,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,3,59,119,20,1,dot_product,0.08135866772048933,0.08506196451347689,0.10671566127127755,0.3,77.5035753250122,263.8183813095093,0.10507856341189674,646.9415092468262,55.79780578613281,0.9845095205497889,0.10507856341189674,0.08632929716771873
0,1,59,119,20,0,dot_product,0.08144408422120164,0.08532510323365085,0.10641944333302596,0.3,56.27110409736633,287.30653500556946,0.10388608305274973,646.9415121078491,55.79780578613281,0.9844864020441277,0.10388608305274973,0.08502312634550911
0,3,59,119,20,0,dot_product,0.08144408422120164,0.08532510323365085,0.10641944333302596,0.3,55.684430837631226,287.9871425628662,0.10388608305274973,646.9415121078491,55.79780578613281,0.9844864020441277,0.10388608305274973,0.08502312634550911
0,2,119,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,60.74630641937256,283.36000084877014,0.1156705948372615,646.9415102005005,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,3,119,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,75.63224864006042,269.07982778549194,0.1156705948372615,646.9415102005005,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,119,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,68.36796236038208,278.6793301105499,0.1156705948372615,646.9415712356567,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,1,119,238,20,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,59.75911736488342,286.9519019126892,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,1,119,238,20,1,dot_product,0.08965919284185397,0.09343400791176669,0.11878570555572214,0.3,58.1752667427063,287.8233730792999,0.1156705948372615,646.9415102005005,55.79780578613281,0.9846939641494108,0.1156705948372615,0.09727519088120014
0,2,119,238,20,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,61.65165996551514,286.00631070137024,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,2,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,42.215646505355835,278.198046207428,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,59,238,20,0,dot_product,0.11056544108268272,0.1145159495460667,0.15596646634026345,0.3,45.44403433799744,279.0957725048065,0.1534090909090909,646.9415121078491,55.79780578613281,0.985346551205801,0.1534090909090909,0.13586390037827012
0,3,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,44.145721197128296,279.56719851493835,0.1164421997755331,646.9415702819824,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,46.86641001701355,278.23908519744873,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,59,119,10,0,dot_product,0.0931300279941187,0.09755361696046437,0.12571447749910003,0.6,56.86496067047119,280.41259384155273,0.12240460157126824,646.9415121078491,55.79780578613281,0.9848082522439247,0.12240460157126824,0.10408513478296161
0,3,59,119,10,0,dot_product,0.0931300279941187,0.09755361696046437,0.12571447749910003,0.6,59.33819818496704,280.27193427085876,0.12240460157126824,646.9415121078491,55.79780578613281,0.9848082522439247,0.12240460157126824,0.10408513478296161
0,2,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,68.87868642807007,277.28779315948486,0.1164421997755331,646.9415102005005,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,72.07312774658203,273.4186131954193,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,68.40038466453552,278.53135085105896,0.1164421997755331,646.9415102005005,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,66.02626061439514,280.4118273258209,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,119,238,20,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,71.15357089042664,276.9359965324402,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,3,119,238,20,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,69.23000073432922,279.8460545539856,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,1,119,238,20,0,dot_product,0.11058042208324308,0.11453033186833009,0.15596340078332685,0.3,70.77333664894104,278.748761177063,0.1534090909090909,646.9415130615234,55.79780578613281,0.9853465562505421,0.1534090909090909,0.13586408587178986
0,3,119,119,10,1,dot_product,0.07197731122060717,0.07626489509259828,0.09027067929912823,0.6,96.74914002418518,262.3265733718872,0.08957631874298541,646.9415102005005,55.79780578613281,0.9842447270559358,0.08957631874298541,0.07071023857626038
0,1,119,119,10,0,dot_product,0.09305945197202892,0.09749993988620727,0.12550357155345895,0.6,78.91681265830994,280.50921607017517,0.12219416386083053,646.9415130615234,55.79780578613281,0.9848045069470783,0.12219416386083053,0.10386404992674594
0,3,119,119,20,0,dot_product,0.08144408422120164,0.08532510323365085,0.10641944333302596,0.3,78.55487823486328,282.6414339542389,0.10388608305274973,646.9415740966797,55.79780578613281,0.9844864020441277,0.10388608305274973,0.08502312634550911
0,2,119,119,10,0,dot_product,0.09305945197202892,0.09749993988620727,0.12550357155345895,0.6,82.68321466445923,277.964307308197,0.12219416386083053,646.9415130615234,55.79780578613281,0.9848045069470783,0.12219416386083053,0.10386404992674594
0,1,59,238,10,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,43.48309254646301,282.0981194972992,0.14800785634118968,646.9415731430054,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,3,59,238,10,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,47.76496124267578,280.3847632408142,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,1,59,238,10,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,44.992345571517944,286.320184469223,0.14800785634118968,646.9415731430054,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,2,59,238,10,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,54.59960460662842,276.5444664955139,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,1,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,44.83124780654907,286.31777930259705,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,46.130545139312744,284.94213223457336,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,59,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,46.33977293968201,285.3717701435089,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,59,238,10,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,42.683541774749756,290.0473041534424,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,1,59,119,10,0,dot_product,0.0931300279941187,0.09755361696046437,0.12571447749910003,0.6,58.93897747993469,284.03625893592834,0.12240460157126824,646.9415121078491,55.79780578613281,0.9848082522439247,0.12240460157126824,0.10408513478296161
0,2,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,63.24284791946411,281.1734881401062,0.14793771043771045,646.9415740966797,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,2,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,65.30387020111084,282.0381784439087,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,60.8755145072937,286.45549488067627,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,61.25325965881348,286.0398359298706,0.1164421997755331,646.9415102005005,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,119,238,10,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,68.73583722114563,279.3317081928253,0.1164421997755331,646.9415102005005,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,60.189934492111206,286.8674943447113,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,63.64444899559021,284.24032640457153,0.14793771043771045,646.9415740966797,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,3,119,238,10,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,60.614463090896606,288.9182381629944,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,59,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,42.72091817855835,274.79203486442566,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,59,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,41.28264927864075,276.49574875831604,0.1164421997755331,646.9415702819824,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,59,238,20,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,46.92634415626526,270.7682900428772,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,3,59,238,20,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,49.78804039955139,270.8494050502777,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,2,59,238,20,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,44.2179388999939,278.69877529144287,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,3,59,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,45.117260217666626,279.8184025287628,0.1164421997755331,646.9415702819824,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,59,119,20,0,dot_product,0.08137877042511735,0.08518096511084787,0.1067682093361569,0.6,57.93798780441284,275.22318387031555,0.10507856341189674,646.9415121078491,55.79780578613281,0.9845079779959023,0.10507856341189674,0.08628996522227513
0,3,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,76.48639965057373,258.18365359306335,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,59,119,20,0,dot_product,0.08137877042511735,0.08518096511084787,0.1067682093361569,0.6,60.636918783187866,274.5696167945862,0.10507856341189674,646.9415731430054,55.79780578613281,0.9845079779959023,0.10507856341189674,0.08628996522227513
0,1,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,71.51984119415283,267.10663414001465,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,2,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,67.1899483203888,271.7086601257324,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,66.27876162528992,272.0154302120209,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,67.93694257736206,271.8921232223511,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,65.0525472164154,275.85365867614746,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,63.31507110595703,276.78874158859253,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,2,119,119,20,0,dot_product,0.08139109240688036,0.08519469158156587,0.10676710459078888,0.6,82.66700291633606,267.8896071910858,0.10507856341189674,646.9415740966797,55.79780578613281,0.9845079682688836,0.10507856341189674,0.08628950419280688
0,3,119,119,20,1,dot_product,0.08136338539596517,0.08507720855732051,0.10618320551629633,0.6,81.16413807868958,269.0033919811249,0.10416666666666667,646.9415712356567,55.79780578613281,0.9844928195298361,0.10416666666666667,0.08534921594229207
0,2,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,54.08294463157654,255.44599103927612,0.11524971941638608,646.9415702819824,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,48.75837016105652,262.77229475975037,0.11524971941638608,646.9415702819824,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,59,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,42.15033030509949,273.1305067539215,0.1164421997755331,646.9415092468262,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,2,59,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,55.63510060310364,260.0378043651581,0.1164421997755331,646.9415702819824,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,48.10048031806946,266.6558926105499,0.11524971941638608,646.9415702819824,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,59,238,20,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,45.30964016914368,270.92171835899353,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,3,59,238,20,0,dot_product,0.10735513322407479,0.11143106579800131,0.15135792516364235,0.6,43.307969093322754,275.88257217407227,0.14800785634118968,646.9415121078491,55.79780578613281,0.9852516238241364,0.14800785634118968,0.13027199735529713
0,2,59,119,10,1,dot_product,0.07146874222653182,0.07578475588688002,0.08862784333526615,0.9,73.89702033996582,253.2338559627533,0.08838383838383838,646.9415702819824,55.79780578613281,0.9842243506138388,0.08838383838383838,0.06950293033532906
0,2,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,63.01663017272949,270.00571870803833,0.11524971941638608,646.9415712356567,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,60.94380974769592,273.5085036754608,0.1164421997755331,646.9415712356567,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,1,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,62.275588035583496,271.4284815788269,0.11524971941638608,646.9415712356567,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,119,238,20,1,dot_product,0.08889632029259636,0.09256013558978239,0.11950278596208501,0.6,66.47665429115295,268.3525960445404,0.1164421997755331,646.9415102005005,55.79780578613281,0.9847080031692984,0.1164421997755331,0.09809639753196985
0,3,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,60.491058111190796,274.0478358268738,0.11524971941638608,646.9415712356567,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,62.67603421211243,273.3141038417816,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,1,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,61.690733909606934,274.4673955440521,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,3,119,238,20,0,dot_product,0.10733596952768859,0.11140972056214858,0.15129217721316193,0.6,60.974021196365356,275.1349468231201,0.14793771043771045,646.9415130615234,55.79780578613281,0.9852504124781859,0.14793771043771045,0.13020059160670602
0,3,119,119,20,0,dot_product,0.08139109240688036,0.08519469158156587,0.10676710459078888,0.6,78.27667140960693,268.1068456172943,0.10507856341189674,646.9415130615234,55.79780578613281,0.9845079682688836,0.10507856341189674,0.08628950419280688
0,1,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,42.44631624221802,264.4218168258667,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,58.89976620674133,250.72477960586548,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,59,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,44.427881956100464,265.05197191238403,0.11524971941638608,646.9415702819824,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,45.27201700210571,265.39397525787354,0.14457070707070707,646.9415121078491,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,50.41019940376282,261.80366921424866,0.14457070707070707,646.9415121078491,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,1,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,44.86764121055603,269.4491403102875,0.14457070707070707,646.9415121078491,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,1,59,119,10,1,dot_product,0.07147993301447962,0.07579633475037648,0.08862733748265021,0.9,75.45127820968628,248.13188767433167,0.08838383838383838,646.9415092468262,55.79780578613281,0.9842243523463138,0.08838383838383838,0.06950300998205168
0,2,59,119,10,0,dot_product,0.09119149623048517,0.09552271255161952,0.12326870241073268,0.9,59.626365423202515,264.2603051662445,0.12015993265993266,646.9415731430054,55.79780578613281,0.9847695338221951,0.12015993265993266,0.10177814840283422
0,2,59,119,10,0,dot_product,0.09119149623048517,0.09552271255161952,0.12326870241073268,0.9,60.02883696556091,265.74799609184265,0.12015993265993266,646.9415731430054,55.79780578613281,0.9847695338221951,0.12015993265993266,0.10177814840283422
0,1,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,64.31642556190491,264.635901927948,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,60.360244035720825,269.09433031082153,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,10,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,69.56198215484619,260.8180525302887,0.1446408529741863,646.9415130615234,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,3,119,238,10,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,62.34405016899109,268.79110884666443,0.11524971941638608,646.9415712356567,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,1,119,238,10,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,58.308746337890625,272.54120230674744,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,3,119,238,10,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,64.39799189567566,268.2700662612915,0.1446408529741863,646.9415130615234,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,2,119,119,10,0,dot_product,0.09095903009797414,0.09527068300218552,0.12319483814796671,0.9,78.9744668006897,262.7897276878357,0.12001964085297419,646.9415740966797,55.79780578613281,0.9847671472194479,0.12001964085297419,0.10163906926185184
0,1,119,119,10,0,dot_product,0.09095903009797414,0.09527068300218552,0.12319483814796671,0.9,71.66833329200745,270.8044545650482,0.12001964085297419,646.9415740966797,55.79780578613281,0.9847671472194479,0.12001964085297419,0.10163906926185184
0,1,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,42.6916618347168,274.45586228370667,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,42.234617471694946,276.60723066329956,0.14457070707070707,646.9415121078491,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,2,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,44.095940351486206,274.208459854126,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,51.41555070877075,267.1285729408264,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,42.06984806060791,278.23720836639404,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,45.11959099769592,276.1187994480133,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,1,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,44.34718871116638,276.7981376647949,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,1,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,48.05156922340393,276.8837866783142,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,2,59,238,10,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,45.03997230529785,280.18875098228455,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,119,20,1,dot_product,0.08125793810756145,0.08501017288473132,0.10560711706355123,0.9,73.89094281196594,258.57021045684814,0.10346520763187429,646.9415092468262,55.79780578613281,0.9844808007682326,0.10346520763187429,0.08464486081876436
0,3,59,119,20,0,dot_product,0.08119411107054131,0.08506104172947583,0.10599093236926284,0.9,54.35077357292175,277.28190302848816,0.10395622895622895,646.9415731430054,55.79780578613281,0.9844883621748317,0.10395622895622895,0.0851430087526596
0,3,119,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,63.195298194885254,271.39691257476807,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,73.00901222229004,261.74972558021545,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,1,119,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,64.78881168365479,270.4196217060089,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,20,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,59.18669152259827,275.16678833961487,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,2,119,238,10,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,57.63063454627991,279.45765948295593,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,1,119,238,20,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,57.19480776786804,278.3763802051544,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,1,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,54.414231300354004,244.11363077163696,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,3,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,45.04487061500549,254.27611422538757,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,1,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,41.76037812232971,261.296067237854,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,48.865880250930786,254.4362473487854,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,2,59,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,44.18743062019348,260.6325452327728,0.11524971941638608,646.9415092468262,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,59,238,20,0,dot_product,0.10467495968974243,0.10885022753278764,0.14699003182538659,0.9,45.73338484764099,259.3253860473633,0.14457070707070707,646.9415731430054,55.79780578613281,0.9851919071604329,0.14457070707070707,0.12674188224626706
0,3,59,119,20,1,dot_product,0.08127979175395492,0.08503456553816088,0.10570138360649328,0.9,69.38014388084412,244.52210450172424,0.10353535353535354,646.9415092468262,55.79780578613281,0.9844819936035203,0.10353535353535354,0.08471625532524538
0,2,59,119,20,0,dot_product,0.08119411107054131,0.08506104172947583,0.10599093236926284,0.9,62.8931040763855,250.69588351249695,0.10395622895622895,646.9415121078491,55.79780578613281,0.9844883621748317,0.10395622895622895,0.0851430087526596
0,2,59,119,20,1,dot_product,0.08127979175395492,0.08503456553816088,0.10570138360649328,0.9,66.66630125045776,249.70363426208496,0.10353535353535354,646.9415092468262,55.79780578613281,0.9844819936035203,0.10353535353535354,0.08471625532524538
0,1,119,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,72.15443778038025,247.18100500106812,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,2,119,238,20,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,63.31023120880127,255.36870193481445,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,3,119,238,20,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,68.56931757926941,250.32248210906982,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,3,119,238,20,1,dot_product,0.08829358773867194,0.09211597596975608,0.11789290284252646,0.9,64.30270576477051,257.07177734375,0.11524971941638608,646.9415102005005,55.79780578613281,0.9846868026745514,0.11524971941638608,0.0968439950497389
0,1,119,238,20,0,dot_product,0.10477395108814402,0.10895907718665189,0.14706691588622467,0.9,63.484251260757446,258.6701817512512,0.1446408529741863,646.9415740966797,55.79780578613281,0.9851930884765057,0.1446408529741863,0.12681183217042438
0,2,119,119,20,0,dot_product,0.08115439837598111,0.08501475617651168,0.10598312463524653,0.9,75.36611318588257,256.68363332748413,0.10395622895622895,646.9415130615234,55.79780578613281,0.9844883825883337,0.10395622895622895,0.08514387934183991
0,3,119,119,20,0,dot_product,0.08115439837598111,0.08501475617651168,0.10598312463524653,0.9,76.1923201084137,255.79465103149414,0.10395622895622895,646.9415130615234,55.79780578613281,0.9844883825883337,0.10395622895622895,0.08514387934183991
0,2,119,119,20,1,dot_product,0.08125526230103057,0.0850091998864277,0.10560841589727497,0.9,84.02777647972107,249.81575417518616,0.10346520763187429,646.9415102005005,55.79780578613281,0.9844807821709891,0.10346520763187429,0.08464402838509803


==> accuracy_params.csv <==
Dimensions Per Block,Distance_Measure,Random Initialization,Number Leaves Searched,Number of leaves,Quantization_Threshold,Training_Iterations,Accuracy
3,dot_product,0,59,238,0.3,10,0.153

